Non-blocking programmable delay line with minimal dead time and tens of picoseconds jitter

We report a non-blocking high-resolution digital delay line based on an asynchronous circuit design. Field programmable gate array logic primitives were used as a source of delay and optimally arranged using combinatorial optimization. This approach allows for an efficient trade-off of the resolution and a delay range together with minimized dead time operation. We demonstrate the method by implementing the delay line adjustable from 23 ns up to 1635 ns with a resolution of 10 ps. We present a detailed experimental characterization of the device focusing on thermal instability, timing jitter, and pulse spreading, which represent three main issues of the asynchronous design. We found a linear dependence of the delay on the temperature with the slope of 0.2 ps/K per a logic primitive. We measured the timing jitter of the delay to be in the range of 7 ps - 165 ps, linearly increasing over the dynamic range of the delay. We reduced the effect of pulse spreading by introducing pulse shrinking circuits, and reached the overall dead time of 4 ns - 22.5 ns within the dynamic range of the delay. The presented non-blocking delay line finds usage in applications where the dead time minimization is crucial, and tens of picoseconds excess jitter is acceptable, such as in many advanced photonic networks.

==> Abstract.txt <==
We report a non-blocking high-resolution digital delay line based on an asynchronous circuit design. Field programmable gate array logic primitives were used as a source of delay and optimally arranged using combinatorial optimization. This approach allows for an efficient trade-off of the resolution and a delay range together with minimized dead time operation. We demonstrate the method by implementing the delay line adjustable from 23 ns up to 1635 ns with a resolution of 10 ps. We present a detailed experimental characterization of the device focusing on thermal instability, timing jitter, and pulse spreading, which represent three main issues of the asynchronous design. We found a linear dependence of the delay on the temperature with the slope of 0.2 ps/K per a logic primitive. We measured the timing jitter of the delay to be in the range of 7 ps - 165 ps, linearly increasing over the dynamic range of the delay. We reduced the effect of pulse spreading by introducing pulse shrinking circuits, and reached the overall dead time of 4 ns - 22.5 ns within the dynamic range of the delay. The presented non-blocking delay line finds usage in applications where the dead time minimization is crucial, and tens of picoseconds excess jitter is acceptable, such as in many advanced photonic networks.
